A new turbulence model based on scale decomposition

Based on the characteristics of the multi-scale and similarity at different scales in turbulent flow, we propose a scale decomposition for solving the turbulence problem of incompressible Newtonian fluid. The solution domain is decomposed into two-level scales, the large scale component represents mean flow and large scale eddies, and the small scale one represents the turbulent fluctuations. The problem is solved in large scale by the equations of motion and the effect of the turbulent fluctuations on the mean flow is evaluated approximately by using equivalent eddy. Furthermore, the effect of equivalent eddy is decomposed into two parts including convective effect and diffusion effect, which is expressed as a function of mean quantities in large scale. The modified Naiver-Stokes equations are established, there ensures the closure of the equations in large scale. Finally, the modified Naiver-Stokes equations is verified by the numerical simulation. Flow around cylinder is numerically investigated and able to obtain flow behavior from low to high Reynolds numbers. A general-purpose turbulence model is established in this study, which is worthy of engineering application.

==> License.txt <==
MIT License

Copyright (c) 2020 George Kour

Permission is hereby granted, free of charge, to any person obtaining a copy
of this software and associated documentation files (the "Software"), to deal
in the Software without restriction, including without limitation the rights
to use, copy, modify, merge, publish, distribute, sublicense, and/or sell
copies of the Software, and to permit persons to whom the Software is
furnished to do so, subject to the following conditions:

The above copyright notice and this permission notice shall be included in all
copies or substantial portions of the Software.

THE SOFTWARE IS PROVIDED "AS IS", WITHOUT WARRANTY OF ANY KIND, EXPRESS OR
IMPLIED, INCLUDING BUT NOT LIMITED TO THE WARRANTIES OF MERCHANTABILITY,
FITNESS FOR A PARTICULAR PURPOSE AND NONINFRINGEMENT. IN NO EVENT SHALL THE
AUTHORS OR COPYRIGHT HOLDERS BE LIABLE FOR ANY CLAIM, DAMAGES OR OTHER
LIABILITY, WHETHER IN AN ACTION OF CONTRACT, TORT OR OTHERWISE, ARISING FROM,
OUT OF OR IN CONNECTION WITH THE SOFTWARE OR THE USE OR OTHER DEALINGS IN THE
SOFTWARE.

